TorchEsegeta: Framework for Interpretability and Explainability of Image-based Deep Learning Models

Clinicians are often very sceptical about applying automatic image processing approaches, especially deep learning based methods, in practice. One main reason for this is the black-box nature of these approaches and the inherent problem of missing insights of the automatically derived decisions. In order to increase trust in these methods, this paper presents approaches that help to interpret and explain the results of deep learning algorithms by depicting the anatomical areas which influence the decision of the algorithm most. Moreover, this research presents a unified framework, TorchEsegeta, for applying various interpretability and explainability techniques for deep learning models and generate visual interpretations and explanations for clinicians to corroborate their clinical findings. In addition, this will aid in gaining confidence in such methods. The framework builds on existing interpretability and explainability techniques that are currently focusing on classification models, extending them to segmentation tasks. In addition, these methods have been adapted to 3D models for volumetric analysis. The proposed framework provides methods to quantitatively compare visual explanations using infidelity and sensitivity metrics. This framework can be used by data scientists to perform post-hoc interpretations and explanations of their models, develop more explainable tools and present the findings to clinicians to increase their faith in such models. The proposed framework was evaluated based on a use case scenario of vessel segmentation models trained on Time-of-fight (TOF) Magnetic Resonance Angiogram (MRA) images of the human brain. Quantitative and qualitative results of a comparative study of different models and interpretability methods are presented. Furthermore, this paper provides an extensive overview of several existing interpretability and explainability methods.

==> TorchEsegeta_MDPI (1)/comments_andreas.txt <==
Drives deep explanation/interpretation technique, one step towards opening the black-box

such a

---link between data scientist and domain expert perspective, maybe to connect both the worlds

---overview of methods as a contribution

---abstract: the framework for data scientists to develop more explainable tools, to present methods for clinicians to trust

Data scientist pipeline and clinician pipeline: 2 different figs to show the different cycles

----these explanations really help the clinicians? - future work

-----training of the trainee - in intro

-----overview of the methods have been provided in this paper - abstract

-----Data scientist generates interp for domain expert and with the help of domain expert can help improve the model.

==> comments_andreas.txt <==
Drives deep explanation/interpretation technique, one step towards opening the black-box

such a

---link between data scientist and domain expert perspective, maybe to connect both the worlds

---overview of methods as a contribution

---abstract: the framework for data scientists to develop more explainable tools, to present methods for clinicians to trust

Data scientist pipeline and clinician pipeline: 2 different figs to show the different cycles

----these explanations really help the clinicians? - future work

-----training of the trainee - in intro

-----overview of the methods have been provided in this paper - abstract

-----Data scientist generates interp for domain expert and with the help of domain expert can help improve the model.
